Sutured Khovanov homology, Hochschild homology, and the Ozsvath-Szabo spectral sequence

In 2001, Khovanov and Seidel constructed a faithful action of the (m+1)-strand braid group on the derived category of left modules over a quiver algebra, A_m. We interpret the Hochschild homology of the Khovanov-Seidel braid invariant as a direct summand of the sutured Khovanov homology of the annular braid closure.

==> Figures/BordSutBraid.pdftex_t <==
\begin{picture}(0,0)%
\epsfig{file=BordSutBraid.pdftex}%
\end{picture}%
\setlength{\unitlength}{2210sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3036,4184)(1930,-8550)
\end{picture}%


==> Figures/Braidgen.pdftex_t <==
\begin{picture}(0,0)%
\epsfig{file=Braidgen.pdftex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4730,2176)(4126,-3461)
\put(4801,-3286){\makebox(0,0)[lb]{\smash{{\SetFigFont{34}{40.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\sigma_i^+$}%
}}}}
\put(7426,-3286){\makebox(0,0)[lb]{\smash{{\SetFigFont{34}{40.8}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\sigma_i^-$}%
}}}}
\end{picture}%


==> Figures/Homeo.pdftex_t <==
\begin{picture}(0,0)%
\epsfig{file=Homeo.pdftex}%
\end{picture}%
\setlength{\unitlength}{2210sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(3291,3291)(6268,-7444)
\end{picture}%


==> Figures/Resolutions.pdftex_t <==
\begin{picture}(0,0)%
\epsfig{file=Resolutions.pdftex}%
\end{picture}%
\setlength{\unitlength}{1145sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(11745,8051)(541,-7649)
\end{picture}%

